Cool Jupiters greatly outnumber their toasty siblings: Occurrence rates from the Anglo-Australian Planet Search

Our understanding of planetary systems different to our own has grown dramatically in the past 30 years. However, our efforts to ascertain the degree to which the Solar system is abnormal or unique have been hindered by the observational biases inherent to the methods that have yielded the greatest exoplanet hauls. On the basis of such surveys, one might consider our planetary system highly unusual - but the reality is that we are only now beginning to uncover the true picture. In this work, we use the full eighteen-year archive of data from the Anglo-Australian Planet Search to examine the abundance of 'Cool Jupiters' - analogs to the Solar system's giant planets, Jupiter and Saturn. We find that such planets are intrinsically far more common through the cosmos than their siblings, the hot Jupiters. We find that the occurrence rate of such 'Cool Jupiters' is $6.73^{+2.09}_{-1.13}$\%, almost an order of magnitude higher than the occurrence of hot Jupiters (at $0.84^{+0.70}_{-0.20}$\%). We also find that the occurrence rate of giant planets is essentially constant beyond orbital distances of $\sim$1\,au. Our results reinforce the importance of legacy radial velocity surveys for the understanding of the Solar system's place in the cosmos.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
